RUBIK: A Structured Benchmark for Image Matching across Geometric Challenges

Camera pose estimation is crucial for many computer vision applications, yet existing benchmarks offer limited insight into method limitations across different geometric challenges. We introduce RUBIK, a novel benchmark that systematically evaluates image matching methods across well-defined geometric difficulty levels. Using three complementary criteria - overlap, scale ratio, and viewpoint angle - we organize 16.5K image pairs from nuScenes into 33 difficulty levels. Our comprehensive evaluation of 14 methods reveals that while recent detector-free approaches achieve the best performance (>47% success rate), they come with significant computational overhead compared to detector-based methods (150-600ms vs. 40-70ms). Even the best performing method succeeds on only 54.8% of the pairs, highlighting substantial room for improvement, particularly in challenging scenarios combining low overlap, large scale differences, and extreme viewpoint changes. Benchmark will be made publicly available.

==> curves_acc.txt <==
95.0 94.2 95.8 96.0 93.8 93.8 95.4 94.0 95.2 95.8 97.4 96.4 93.0 96.6
94.8 93.3 95.4 93.0 91.5 87.4 92.8 93.1 94.2 93.7 94.7 89.6 87.6 94.7
96.3 95.5 96.9 93.8 93.1 80.1 94.9 93.5 94.8 94.4 96.0 75.5 75.0 94.6
96.7 96.2 97.4 88.8 90.0 74.4 94.4 91.6 93.3 92.0 93.0 71.2 72.4 92.0
96.4 95.9 97.6 86.1 87.0 70.9 93.8 91.6 92.2 90.0 92.2 60.4 61.8 90.2
93.9 88.6 92.5 86.3 81.9 71.1 87.1 85.4 87.7 86.3 91.8 64.6 61.9 86.0
92.6 86.3 89.8 81.4 78.4 68.0 84.2 82.9 84.5 83.2 87.5 59.6 58.4 83.0
92.4 86.4 89.5 76.8 74.8 64.4 82.6 80.6 82.7 79.8 83.4 54.0 54.0 79.6
88.9 85.9 89.4 72.3 70.7 61.8 81.2 79.4 81.2 77.4 81.2 48.4 48.5 76.8
88.6 86.1 88.0 67.5 66.8 58.6 78.8 77.2 78.9 74.8 76.2 44.3 44.9 74.0
85.1 83.3 85.4 63.7 63.2 56.9 76.5 74.8 76.1 72.4 73.3 40.9 42.0 71.4
85.5 80.6 83.0 60.3 60.7 54.1 74.5 72.9 73.5 70.0 70.2 38.1 39.5 68.9
84.3 80.7 81.5 56.5 57.8 51.8 72.6 71.0 71.2 68.2 66.4 35.3 36.8 65.6
82.8 79.6 80.3 54.1 55.4 49.7 69.9 68.6 68.5 65.2 64.1 33.0 34.7 62.5
83.1 80.0 79.3 50.6 52.3 47.5 67.3 65.6 66.0 62.5 60.3 30.8 32.4 59.3
80.6 78.6 77.3 48.4 50.3 45.8 65.4 63.4 64.0 60.2 58.2 29.0 30.5 57.0
79.5 77.8 75.8 45.9 47.9 43.8 63.1 61.6 61.9 58.1 55.7 27.4 28.8 54.8
78.4 75.3 73.8 43.8 46.1 42.2 61.2 59.7 59.9 56.2 53.5 25.9 27.3 52.8
76.9 74.8 71.9 41.9 44.1 40.9 59.5 58.1 58.2 54.4 51.0 24.5 26.0 50.4
75.3 73.8 70.3 40.2 42.5 39.5 57.9 56.3 56.4 52.7 48.9 23.4 24.8 48.4
73.3 72.5 68.3 38.3 40.6 37.9 55.7 54.2 54.4 50.5 46.7 22.3 23.6 46.2
71.2 70.8 66.1 36.8 39.1 36.4 53.6 52.1 52.3 48.5 45.0 21.3 22.6 44.5
69.2 69.4 64.2 35.4 37.6 35.0 51.6 50.2 50.3 46.7 43.1 20.4 21.6 42.7
67.8 67.2 62.3 34.1 36.3 33.7 49.9 48.3 48.5 45.0 41.5 19.5 20.8 41.1
65.9 65.8 60.4 32.7 34.9 32.5 48.0 46.6 46.7 43.3 39.9 18.8 20.0 39.5
64.0 63.8 58.5 31.6 33.6 31.4 46.4 45.1 45.1 41.8 38.5 18.0 19.2 38.0
63.3 61.9 56.4 30.4 32.4 30.2 44.8 43.6 43.5 40.3 37.1 17.4 18.5 36.7
61.6 60.6 54.8 29.3 31.2 29.2 43.2 42.1 41.9 38.9 35.8 16.7 17.8 35.4
60.6 59.0 53.0 28.3 30.1 28.2 41.8 40.7 40.5 37.6 34.5 16.2 17.2 34.2
59.6 57.5 51.3 27.3 29.1 27.2 40.4 39.4 39.2 36.3 33.4 15.6 16.6 33.1
57.9 56.2 49.9 26.5 28.2 26.4 39.2 38.2 38.0 35.2 32.3 15.1 16.1 32.0
56.5 55.0 48.7 25.7 27.3 25.6 38.0 37.0 36.8 34.1 31.3 14.7 15.6 31.0
54.8 53.6 47.3 24.9 26.5 24.8 36.8 35.9 35.7 33.1 30.4 14.2 15.1 30.1

==> curves_per_bin.txt <==
95.0 94.2 95.8 96.0 93.8 93.8 95.4 94.0 95.2 95.8 97.4 96.4 93.0 96.6
94.6 92.4 95.0 90.0 89.2 81.0 90.2 92.2 93.2 91.6 92.0 82.8 82.2 92.8
99.2 100.0 99.8 95.4 96.2 65.4 99.0 94.4 96.0 95.8 98.6 47.4 49.8 94.4
98.0 98.4 99.2 73.8 81.0 57.6 93.0 85.8 88.8 84.6 83.8 58.4 64.6 84.0
95.0 94.6 98.4 75.4 75.0 56.8 91.4 91.6 88.0 82.0 89.4 17.0 19.6 83.4
81.8 52.0 67.0 87.2 56.4 72.2 53.4 54.2 64.8 68.2 89.8 85.4 62.4 64.6
84.4 72.4 73.4 52.2 57.2 49.2 67.0 67.8 65.6 64.6 61.6 29.8 37.4 65.2
90.8 87.2 87.4 44.8 49.8 39.0 71.4 65.0 70.0 56.2 54.4 14.8 23.2 56.2
61.0 82.2 88.2 35.8 37.8 40.8 70.0 69.4 69.6 57.4 63.8 4.0 4.2 53.8
85.8 87.4 76.2 24.2 31.6 29.8 57.2 57.2 58.0 52.2 31.4 6.8 12.8 49.0
51.0 55.0 59.4 26.2 26.8 40.0 53.2 51.6 48.0 47.8 44.6 7.0 12.4 45.6
89.0 50.8 56.2 22.8 33.2 23.6 52.8 51.8 44.4 44.4 35.2 7.4 12.8 41.2
70.6 82.6 63.4 10.4 23.4 24.2 49.2 48.6 43.8 45.8 21.2 1.2 3.6 25.4
62.6 65.2 64.4 23.2 24.6 22.6 35.0 36.4 34.2 26.2 34.8 3.4 7.2 22.4
87.8 86.2 65.4 1.4 8.2 16.0 30.8 23.4 31.0 25.2 6.6 0.0 0.4 14.2
43.4 57.4 47.0 15.6 20.6 20.6 37.2 31.0 32.6 25.6 27.2 2.4 2.2 24.0
61.2 64.4 52.0 5.8 10.2 11.8 27.0 32.8 28.8 24.4 15.2 0.8 1.0 18.4
59.2 33.2 40.2 9.0 14.6 14.6 28.2 27.8 25.6 24.2 16.2 0.6 2.8 19.4
50.6 65.8 38.4 6.4 9.0 18.2 29.2 29.0 28.2 21.4 5.8 0.4 2.0 6.2
44.2 53.6 39.8 7.4 10.8 13.2 28.2 21.4 22.6 21.4 9.6 1.6 2.6 11.0
35.0 48.2 28.4 0.6 3.2 5.6 11.4 12.6 13.2 6.4 2.8 0.0 0.2 3.0
26.0 34.6 18.4 6.2 7.8 5.4 8.8 8.8 9.6 6.0 7.8 0.4 1.0 7.8
25.2 37.6 22.2 3.8 4.0 3.8 8.6 7.4 5.6 7.0 2.4 0.2 0.4 2.6
34.8 18.0 19.0 3.6 6.6 4.0 9.8 5.6 8.2 5.8 3.8 0.2 1.0 5.4
21.4 31.4 14.2 1.4 1.0 2.2 3.6 5.0 3.0 2.2 2.0 0.4 0.2 1.8
16.8 13.4 11.2 1.8 1.8 4.2 5.2 7.8 4.4 5.6 3.2 0.0 0.0 0.8
43.4 11.8 3.0 0.0 0.0 0.0 3.4 4.0 1.0 0.4 0.6 0.0 0.0 2.2
16.8 25.6 10.0 0.0 0.0 0.8 1.0 1.0 1.0 0.8 0.4 0.0 0.0 0.2
32.0 14.6 3.2 0.0 0.4 0.0 1.4 2.2 1.4 0.6 0.0 0.0 0.0 1.0
30.2 15.8 2.8 0.0 0.0 0.2 1.2 2.0 0.2 0.6 0.4 0.0 0.0 0.4
8.8 16.6 9.0 0.6 0.6 1.4 1.0 1.4 0.6 1.0 0.4 0.2 0.0 0.0
11.6 17.4 10.0 0.2 0.2 1.0 0.4 0.2 0.2 0.0 0.0 0.0 0.0 0.0
2.4 7.6 3.0 0.0 0.2 0.0 0.0 0.2 0.2 0.2 0.0 0.0 0.0 0.0
